MultiEvoSkill: Structure-Aware Multi-Agent Skill Evolution for Generalizable Skill Artifacts

Skill documents are becoming the default adaptation surface for frozen large language model (LLM) agents, but current skill generators face two key limitations. First, humans and different LLMs differ in how they organize procedural knowledge and approach task solving. Skills authored from a human or single-model perspective may therefore fail to align with the reasoning behaviors of other backbones, limiting cross-model generalization. Second, sequential skill descriptions inadequately represent procedures with parallel branches and explicit dependencies, while existing skill optimizers primarily operate on prose and lack explicit support for graph-structured skill evolution. We introduce MultiEvoSkill, a skill-optimization framework comprising three core components: 1) Skill compiler casts the skill as a typed graph with tailored operators, producing a compact, informative representation with explicit procedural topology; 2) Heterogeneous agent system proposes revision advices using collective intelligence, where minimal and informative issues are identified based on multiple sets of experiences. 3) Structure-aware debate and evolution mechanism organizes candidate edits into a heterogeneous graph, resolves them under dependency and importance constraints, and distills the collective proposal into the artifact. Multi-dimensional gating ensures the information gain and topological correctness of each evolution. Optimal skills are then obtained when the system converges at a consistent state. Various experiments and ablations against SOTA methods validate the effectiveness and generalization of MultiEvoSkill.

==> audit/fonts.txt <==
name                                 type              encoding         emb sub uni object ID
------------------------------------ ----------------- ---------------- --- --- --- ---------
RSATVI+NimbusRomNo9L-Medi            Type 1            Custom           yes yes yes    110  0
ALVSVR+NimbusSanL-Bold               Type 1            Custom           yes yes yes    112  0
UOKWFV+NimbusRomNo9L-Regu            Type 1            Custom           yes yes yes    113  0
UFCBII+NimbusRomNo9L-ReguItal        Type 1            Custom           yes yes yes    114  0
ZAQUHE+CMMI10                        Type 1            Builtin          yes yes yes    217  0
UVMCSN+CMR8                          Type 1            Builtin          yes yes yes    218  0
XGIDLE+CMMI8                         Type 1            Builtin          yes yes yes    219  0
FLAAGY+CMSY10                        Type 1            Builtin          yes yes yes    220  0
EUSOIB+CMR10                         Type 1            Builtin          yes yes yes    222  0
LTWKRX+CMSY8                         Type 1            Builtin          yes yes yes    223  0
YCHHJC+CMR9                          Type 1            Builtin          yes yes yes    247  0
MNAKUC+CMR6                          Type 1            Builtin          yes yes yes    248  0
CGCASQ+CMSY9                         Type 1            Builtin          yes yes yes    249  0
ULZEWH+MSBM10                        Type 1            Builtin          yes yes yes    252  0
UQNHBO+Inconsolatazi4-Regular        Type 1            Custom           yes yes yes    254  0
NFUCCI+CMEX10                        Type 1            Builtin          yes yes yes    259  0
PMSHZY+CMMI6                         Type 1            Builtin          yes yes yes    260  0
IKXQNV+ 睒푕                      TrueType          WinAnsi          yes yes yes    262  0
FMRBFQ+£睒푕                      TrueType          WinAnsi          yes yes yes    263  0
PEQMQC+CMR7                          Type 1            Builtin          yes yes yes    344  0
CCSFHD+CMMI9                         Type 1            Builtin          yes yes yes    345  0


==> audit/official_style_verification.json <==
{
  "acl.sty": true,
  "acl_natbib.bst": true
}

==> audit/source_manifest.json <==
{
  "iclr2026_conference.tex": "21d9ae9700f32c147a529db1a4d93ff28862ec5d8a4f11974e8ef8d40d90cf19",
  "iclr2026_conference.bib": "5fb999687bb651356c63eefd350f0d47d3893bfd810eea7a50d14288693272b0",
  "sections/00_abstract.tex": "2c5d51d89ee4ec6fbd8dbcbafb7d6a084c40b18e0662c5f0033792fbee064190",
  "sections/01_intro.tex": "4b496307e200947ce7dbe13dfdd58d1e3ac035f9904dea6845aa1188d075dc9a",
  "sections/03_related.tex": "2f522a84de67be974e88936004f2b04b6afb774977e9d94177c489b0f011cc1b",
  "sections/04_method.tex": "eca20b15c8630579c3ea16da9b04670fa58b03b9329599ebdc0b4765eade16de",
  "sections/05_experiments.tex": "c4e880abc655cbdb399cedafca85ded421608a4ae38e7f12a5d507db316eacaf",
  "sections/06_conclusion.tex": "d61f09a8558a74e09d97e7ed18050258d0e1057384ff615a3e14b5c2ae15da7f",
  "sections/07_limitation.tex": "9a41e0c70b6d871bc7c5eb64ed9456b30bc1c512ed4d3232832c76adf40d83c7",
  "sections/appendix_new.tex": "ad15f53fa2e5ff9c119c3e07b78905ea8cfc6d0444b1f35c403bb1f080fa3ce4",
  "sections/case.tex": "38de46079230aac7045fa689bf989293b43eebf49a44d1782b711687ceb80f35"
}

==> audit/validation.json <==
{
  "status": "compiled editorial draft; scientific verification incomplete",
  "pages": 14,
  "section_start_pages": {
    "Conclusion": [
      7
    ],
    "Limitations": [
      8
    ],
    "AI Use Statement": [
      8
    ],
    "References": [
      8
    ],
    "Routes for Skill Evolution": [
      11
    ]
  },
  "main_content_within_8_pages": true,
  "page_size_points": [
    595.276,
    841.89
  ],
  "a4_all_pages": true,
  "anonymous_review_mode": true,
  "original_active_sources_match_uploaded_zip": {
    "iclr2026_conference.tex": true,
    "iclr2026_conference.bib": true,
    "sections/00_abstract.tex": true,
    "sections/01_intro.tex": true,
    "sections/03_related.tex": true,
    "sections/04_method.tex": true,
    "sections/05_experiments.tex": true,
    "sections/06_conclusion.tex": true,
    "sections/07_limitation.tex": true,
    "sections/appendix_new.tex": true,
    "sections/case.tex": true
  },
  "all_original_active_sources_unchanged": true,
  "all_uploaded_archive_files_unchanged": true,
  "original_table_numeric_count": 67,
  "acl_table_numeric_count": 67,
  "all_reported_table_numbers_preserved": true,
  "all_reported_table_numbers_in_original_order": true,
  "missing_citation_keys": [],
  "duplicate_bib_keys": [],
  "undefined_reference_or_citation_warning": false,
  "overfull_boxes": [
    "Overfull \\hbox (0.77791pt too wide) in paragraph at lines 120--123"
  ],
  "latex_warnings": [],
  "all_fonts_embedded": true,
  "style_sha256": {
    "acl.sty": "19dfeddc2c0e448f3926a0bef048a9db3f3611b46265b760caabd7ada4f361de",
    "acl_natbib.bst": "6fbb306202290f4b68e74ac1460a8b27398500cb6dfeb4492e74c457eae7cd1e"
  },
  "external_literature_metadata_audit": false,
  "experiments_rerun": false,
  "implementation_verified": false
}

==> requirements-audit.txt <==
PyMuPDF==1.27.2.3
Pillow==12.2.0
CairoSVG==2.9.0

